Clustering Methods for Electricity Consumers: An Empirical Study in Hvaler-Norway

The development of Smart Grid in Norway in specific and Europe/US in general will shortly lead to the availability of massive amount of fine-grained spatio-temporal consumption data from domestic households. This enables the application of data mining techniques for traditional problems in power system. Clustering customers into appropriate groups is extremely useful for operators or retailers to address each group differently through dedicated tariffs or customer-tailored services. Currently, the task is done based on demographic data collected through questionnaire, which is error-prone. In this paper, we used three different clustering techniques (together with their variants) to automatically segment electricity consumers based on their consumption patterns. We also proposed a good way to extract consumption patterns for each consumer. The grouping results were assessed using four common internal validity indexes. We found that the combination of Self Organizing Map (SOM) and k-means algorithms produce the most insightful and useful grouping. We also discovered that grouping quality cannot be measured effectively by automatic indicators, which goes against common suggestions in literature.

==> Results/ValidityResults.csv <==
nCluster,CDIHCA2,CDIHCAC,CDIHCW2,CDIHCS5,CDIHCSC,CDISOM,CDIKM,CDISKM,MDIHCA2,MDIHCAC,MDIHCW2,MDIHCS5,MDIHCSC,MDISOM,MDIKM,MDISKM,BDIHCA2,BDIHCAC,BDIHCW2,BDIHCS5,BDIHCSC,BDISOM,BDIKM,BDISKM,MIAHCA2,MIAHCAC,MIAHCW2,MIAHCS5,MIAHCSC,MIASOM,MIAKM,MIASKM
2,0.979074297,0.315117839,1.86783321,0.36686484,0.315117839,1.689133829,1.942606118,2.055866931,0.615612123,0.222821961,1.129757973,0.259412616,0.222821961,1.03211135,1.15598203,1.212175726,0.932337483,0.222821961,1.81389785,0.259412616,0.222821961,1.633220913,1.897982577,2.014624746,0.200369616,0.097704688,0.149118352,0.097787748,0.097704688,0.163212805,0.1351108,0.141144541
3,0.658585405,0.400299324,1.575491751,0.274568191,0.274568191,1.276415158,1.44200826,1.03939849,0.615369442,0.413629782,1.832811625,0.466768653,0.466768653,1.030372308,1.38943095,2.060673539,0.834818231,0.524545783,1.958871202,0.246437296,0.246437296,1.490515513,1.67087433,1.927371206,0.167534631,0.116783524,0.132113597,0.079595921,0.079595921,0.154249638,0.123546205,0.150743809
4,0.566750642,0.355854314,1.353713075,0.232551699,0.232551699,0.914265612,0.867678678,0.904882998,0.605263398,0.517225618,2.154610667,0.465534183,0.465534183,1.828417047,1.690488839,2.300136437,0.905817049,0.491818724,1.86708422,0.244216813,0.244216813,1.519948949,1.501390978,2.224050204,0.154897402,0.101029094,0.118728748,0.068749784,0.068749784,0.163059066,0.133344003,0.140160058
5,0.511873197,0.318518993,0.996277495,0.21231674,0.21231674,0.827617753,0.842918216,0.813846762,0.684886355,0.517225618,2.800943237,0.464689545,0.464689545,2.188624475,1.767802492,2.14327087,0.970500339,0.455936798,1.820954705,0.257879492,0.257879492,1.652727273,1.628783783,1.963720159,0.14605062,0.090285847,0.138945182,0.061380109,0.061380109,0.152534631,0.126527494,0.131549806
6,0.448666467,0.298959329,0.943811421,0.200281451,0.200281451,0.736834387,0.80241987,0.760987508,0.684886355,0.587498964,2.800943237,0.52692879,0.52692879,1.775948048,2.003038656,2.137586152,0.945659713,0.433645327,1.821717424,0.265183328,0.265183328,1.383436218,1.636649771,1.941834823,0.133300557,0.082353383,0.131912134,0.055936976,0.055936976,0.150907899,0.121116429,0.130320786
7,0.432974448,0.299894299,0.879658862,0.190236715,0.190236715,0.685150974,0.780906024,0.711158592,0.708044708,0.587498964,3.197591246,0.657850958,0.657850958,1.645914943,2.189356718,2.389804355,0.979177248,0.471409738,1.896660677,0.260341792,0.260341792,1.493564626,1.674444553,1.968422341,0.128315309,0.088963381,0.126043778,0.051646056,0.051646056,0.145179943,0.11617307,0.128264663
8,0.464423459,0.27328102,0.873599581,0.173381166,0.173381166,0.638877128,0.775214216,0.66771083,0.772982954,0.58117026,3.197591246,0.657250784,0.657250784,2.560943184,2.114465531,2.419328711,1.110209541,0.476296008,1.885069003,0.287911085,0.287911085,1.645220388,1.701076868,1.926782932,0.133892572,0.081682908,0.123230272,0.048266387,0.048266387,0.136834847,0.115487706,0.127503063
9,0.481527809,0.294568709,0.881109975,0.166304654,0.166304654,0.648880324,0.641523342,0.657871694,0.775505576,0.58117026,3.476889324,0.656333452,0.656333452,1.918053855,2.066082305,2.484108647,1.159270672,0.573744996,1.975347103,0.291323465,0.291323465,1.497626944,1.656336014,1.988434581,0.133663822,0.085870008,0.11922266,0.045442473,0.045442473,0.140024732,0.117474236,0.123580905
10,0.445400557,0.278929795,0.880812389,0.162834184,0.159210423,0.658930901,0.59498152,0.664382135,0.775505576,0.58117026,3.69896033,0.655801358,0.655611869,2.679387929,2.2725962,2.55317115,1.090932234,0.558531671,2.115842565,0.304831196,0.297681926,1.576666233,1.63824822,1.865356462,0.125830537,0.081441781,0.115031903,0.043075565,0.043063119,0.135243562,0.114491172,0.128503232
11,0.42105734,0.285545166,0.881322241,0.156268552,0.152110633,0.610974476,0.600411367,0.662436581,0.756743275,0.628338102,3.816496381,0.652147717,0.655026791,2.421721242,2.515947534,2.779268726,1.030076096,0.581227714,2.12665293,0.32583538,0.306459857,1.683752774,1.68237238,1.951685998,0.118261955,0.082244633,0.1114031,0.045194343,0.041022431,0.133260616,0.113303462,0.125902813
12,0.409506745,0.27633498,0.822365625,0.154641387,0.148576496,0.595481344,0.571567215,0.648439217,0.756743275,0.628338102,3.816496381,0.702000365,0.653920335,2.379825144,2.541376413,2.968321522,1.027508428,0.563745284,2.056181354,0.329116278,0.30501717,1.602706795,1.592882714,1.9657859,0.118265913,0.078725095,0.108638781,0.043233977,0.039209643,0.130992231,0.114448512,0.122213155
13,0.393342121,0.275191812,0.762447377,0.149935998,0.144305037,0.641912245,0.572706891,0.650101176,0.752077923,0.56784999,4.514028705,0.701362364,0.653274848,2.381064883,2.61895157,2.807155656,0.999309631,0.58631067,2.076878392,0.333441354,0.310115415,1.648420045,1.646965396,1.910168507,0.113524407,0.078283249,0.120839563,0.041507045,0.037634221,0.131336063,0.111663576,0.119566031
14,0.378194702,0.244500769,0.768903741,0.144998665,0.137351036,0.554154789,0.570078189,0.652324815,0.762830777,0.569207189,4.514028705,0.700573823,0.687767651,2.502456255,2.576492516,3.198212042,0.966474575,0.52711991,2.080223606,0.334624163,0.303619341,1.553524991,1.668909071,2.087818414,0.108673074,0.068972936,0.119659552,0.039960495,0.036162115,0.123694026,0.110056077,0.118395141
15,0.347186598,0.282041128,0.746701844,0.137362461,0.135867161,0.550715192,0.551308152,0.649830876,0.762830777,0.778930245,4.514028705,0.700312463,0.687057503,2.363524192,2.5698164,3.120724908,0.92355306,0.662587846,2.04092191,0.353740224,0.307587203,1.599820555,1.649275001,2.160890387,0.101557418,0.079942189,0.116220121,0.038593757,0.034899849,0.123315543,0.107462196,0.116297222
16,0.329470277,0.274674394,0.751798409,0.134565075,0.131671073,0.52506211,0.554971162,0.656647778,0.762830777,0.882408625,4.792410928,0.699609262,0.747791583,2.047252624,2.480623661,3.060800835,0.873131588,0.650155895,2.091485069,0.354569637,0.318900796,1.64526494,1.643317984,2.131500566,0.096537185,0.077392152,0.113884023,0.037337643,0.033768856,0.121626219,0.106113381,0.115954299
17,0.329676207,0.287463236,0.653936354,0.132287991,0.128203248,0.519669945,0.552419487,0.649641812,0.811983254,0.862502336,4.897048232,0.698398653,0.747219864,2.601547643,2.521866826,3.003920744,0.920579971,0.671480352,2.010849318,0.350286751,0.324481268,1.592490998,1.698740267,2.062342425,0.09634825,0.079326864,0.116145307,0.036171736,0.032735555,0.11591992,0.105375689,0.113482211
18,0.331447105,0.280690247,0.645758841,0.129355943,0.125145715,0.461801755,0.539692331,0.657510971,0.811983254,0.862502336,5.815147219,0.697596362,0.798812639,2.366245894,2.597241174,3.192771382,0.943934222,0.658898469,2.022208164,0.349953624,0.321409722,1.417355007,1.700239142,2.148157755,0.097000437,0.076428105,0.113350536,0.035119709,0.031753117,0.109341485,0.102619554,0.112267107
19,0.310869498,0.281086169,0.645599485,0.12306016,0.12087393,0.427874999,0.525345108,0.655374519,0.811983254,0.862502336,5.815147219,0.696471124,0.796926935,2.848005341,2.845161011,3.224854192,0.907697916,0.669370221,2.025724489,0.346866592,0.317026537,1.51621627,1.718285898,2.120833801,0.091791006,0.07818863,0.110974906,0.034138113,0.030833257,0.106994587,0.102934268,0.11140503
20,0.299501564,0.276091654,0.649822736,0.121648424,0.119094968,0.54677938,0.535311369,0.643270427,0.811983254,0.862502336,5.815147219,0.696211676,0.796251773,3.160726263,2.596630581,3.328044829,0.86718866,0.658290666,2.066523373,0.357156698,0.320920705,1.760336327,1.734768672,2.145788736,0.087530941,0.076199285,0.109619696,0.033263628,0.03002708,0.114913046,0.101704558,0.109707648
21,0.304401161,0.286671824,0.644709365,0.121011918,0.116000838,0.477085562,0.528378172,0.647056987,0.811983254,0.963800867,5.815147219,0.8354119,0.795674166,2.923610358,3.028001176,3.335901463,0.894559206,0.717591378,2.132230686,0.359582529,0.325741467,1.554976831,1.688116558,2.094479626,0.088279217,0.078347066,0.108817672,0.032441318,0.029282173,0.109207873,0.104262669,0.108954133
22,0.311160968,0.2909469,0.616755737,0.118488971,0.111779828,0.442122213,0.533678158,0.656790243,0.792815979,0.963800867,5.815147219,0.834835891,0.795303004,2.033252082,2.545380775,3.19154291,0.905230234,0.72779079,2.100789538,0.362827095,0.337131638,1.550349427,1.719379797,2.168533014,0.089003648,0.078982372,0.107165312,0.031677661,0.028595584,0.10709134,0.099849302,0.107662661
23,0.304958306,0.293934328,0.510870786,0.115342009,0.124114185,0.474310239,0.538341039,0.651561705,0.782876625,0.963800867,4.432423194,0.83435902,0.809426631,3.179062996,2.699749123,3.233547812,0.891888921,0.735791993,2.009822243,0.367298025,0.35726779,1.557006932,1.706852531,2.129510869,0.086929509,0.07924818,0.098492616,0.030966969,0.031556518,0.1049294,0.098922858,0.10745352
24,0.298857881,0.291262665,0.505911745,0.112145689,0.121332641,0.496076623,0.519397558,0.647804739,0.782876625,0.95584761,4.432423194,0.834105672,0.809032424,3.582605178,3.441028698,3.476315282,0.877425793,0.727640279,1.958004573,0.378213287,0.363050825,1.739757173,1.740944296,2.157427519,0.084792705,0.077452708,0.098105556,0.030307474,0.030880315,0.106073301,0.102140019,0.106138235
25,0.310497528,0.286784457,0.508426493,0.109861682,0.14721684,0.459671689,0.51873335,0.646978067,0.851825071,0.95584761,4.432423194,0.833712657,0.803362039,3.284010091,3.89162043,3.632765514,0.929486416,0.716620745,1.933024142,0.383170073,0.372567577,1.628141292,1.765274811,2.234271757,0.086858104,0.075882534,0.096955119,0.029683762,0.038779709,0.103932183,0.101039204,0.105047484
26,0.295122022,0.268454676,0.509687491,0.108084341,0.135031162,0.437978702,0.513617058,0.653188043,0.851825071,0.95584761,4.432423194,0.833519884,0.942777609,3.182008861,3.56284694,4.028626576,0.899756597,0.688936829,1.922542694,0.395075637,0.364425718,1.467077394,1.748554241,2.28069163,0.083633215,0.071864738,0.095791731,0.029101852,0.03542463,0.102996914,0.10036696,0.106472217
27,0.299891673,0.279034271,0.512416319,0.106348627,0.132937102,0.420785946,0.522822164,0.608513137,0.850833652,1.080338865,4.432423194,0.833111176,0.942242608,2.043207929,3.558786074,3.664954188,0.919600686,0.749143048,1.943913527,0.398715476,0.368207463,1.476996962,1.76736,2.117388538,0.084290923,0.07483921,0.094818967,0.028546461,0.034751749,0.100271329,0.099511765,0.104655487
28,0.291074748,0.277128226,0.517936786,0.104937537,0.130336543,0.425983218,0.523637635,0.552438224,0.850833652,1.080338865,4.432423194,0.832647118,0.941770185,2.797120356,3.685276433,3.306836489,0.897880556,0.739748784,1.977695968,0.401209354,0.372559993,1.57319461,1.73366991,2.138120194,0.081401265,0.073482222,0.095387686,0.028019377,0.034116282,0.099914,0.098709358,0.102499946
29,0.297435184,0.265011057,0.5215361,0.102242925,0.127143774,0.399380982,0.527609196,0.645936911,0.851888359,1.080338865,4.432423194,0.830635943,0.941396741,2.121734437,3.564686793,3.79071767,0.914118113,0.712559973,1.979607839,0.394978698,0.378183292,1.443053188,1.773826675,2.289288698,0.082519287,0.070229381,0.09482693,0.027478018,0.03351572,0.096694478,0.097778165,0.103516604
30,0.292858884,0.272848794,0.516916067,0.099417333,0.123196762,0.430212521,0.520423922,0.608312402,0.832858597,1.080338865,4.432423194,0.828158439,0.9398223,3.472536443,3.396005436,3.485497948,0.926128731,0.755012571,1.982548116,0.388119884,0.375215836,1.519622932,1.771946608,2.14865789,0.08228846,0.072923942,0.095821706,0.026950767,0.032922601,0.099870054,0.096986839,0.102778216
31,0.290315464,0.259150336,0.519634914,0.098453991,0.121221526,0.429334125,0.520948647,0.619108069,0.832858597,1.080338865,4.432423194,0.82775736,0.93926473,2.64803647,3.864584069,3.497123881,0.936480446,0.723047117,2.028897427,0.391563053,0.377869422,1.594054538,1.761330454,2.115986478,0.081919652,0.068856664,0.095049317,0.026502101,0.032376865,0.100260162,0.095669539,0.102014935
32,0.29791078,0.256552625,0.520329904,0.097258007,0.120205846,0.406415223,0.511269833,0.619801202,0.947277753,1.080338865,4.580275409,0.82714215,0.938806324,2.749975994,3.965654956,3.582712292,0.976138746,0.716377574,2.077914206,0.39225997,0.381504129,1.556127564,1.767707726,2.144231193,0.083245932,0.067768662,0.094159362,0.026069001,0.03185857,0.097851844,0.095665124,0.101742555
33,0.292747452,0.265707574,0.525570076,0.096284158,0.119575559,0.425426101,0.508800494,0.609246885,0.947277753,1.080338865,4.580275409,0.826474759,0.938137014,2.352948989,3.783521495,4.141858264,0.959462203,0.7424148,2.077750904,0.392435691,0.382726471,1.598818521,1.778171474,2.215440564,0.081743612,0.06966325,0.094339878,0.025654189,0.031360089,0.09879882,0.09530818,0.100518065
34,0.296993139,0.255165168,0.530718366,0.105760088,0.118711261,0.399649932,0.519013129,0.648951235,0.945340003,1.080338865,4.580275409,0.825167231,0.93707236,2.449046681,3.747178995,3.895862793,0.973532695,0.721781718,2.100288125,0.400174634,0.381443221,1.536895189,1.77017351,2.24310438,0.082202267,0.066811745,0.094620281,0.027987404,0.030876576,0.094297126,0.094001006,0.101635455
35,0.303269566,0.262830215,0.53510022,0.104518236,0.117673161,0.409422794,0.498158598,0.597956234,0.940602763,1.016779912,4.580275409,0.824951068,0.935584038,2.549811519,3.309690815,3.610243331,0.990503403,0.748416384,2.1261279,0.406327379,0.378638861,1.573393192,1.812556434,2.132535929,0.08325861,0.069058712,0.094744153,0.027579927,0.030406269,0.094293634,0.095194824,0.100034155
36,0.292040862,0.255826684,0.529589218,0.101089053,0.116184972,0.375491224,0.50761073,0.589571984,0.940602763,1.016779912,4.580275409,0.824469613,0.935055309,2.527122383,3.599698373,3.947007272,0.969620041,0.737062788,2.11752794,0.407824083,0.381049489,1.472379338,1.800909922,2.173553138,0.08083286,0.066826899,0.093600117,0.027183722,0.029971877,0.09167023,0.093396195,0.099321616
37,0.276812745,0.248591651,0.52840883,0.100337952,0.114628299,0.388825649,0.510530595,0.534480219,0.940602763,1.016779912,5.517010806,0.824306983,0.933128483,2.059780283,4.227194837,3.752593163,0.94190064,0.71879453,2.130955667,0.415557848,0.377270807,1.486925634,1.807253579,2.142127222,0.077883545,0.064892153,0.092585265,0.026810376,0.029531354,0.093759547,0.09221759,0.096258692
38,0.267471877,0.251370695,0.529952962,0.09857217,0.11412416,0.396365428,0.498718394,0.618637603,0.940602763,1.228258238,5.517010806,0.823814409,0.932350105,2.703732143,4.639957403,3.906580812,0.914977225,0.736325304,2.112720648,0.41655855,0.377647741,1.545606311,1.84773939,2.234316036,0.074986915,0.065263618,0.092000785,0.026444851,0.029127158,0.09127804,0.09102897,0.100319791
39,0.265978326,0.251903549,0.526544691,0.088147468,0.113233683,0.394279749,0.5079508,0.535439771,0.933301409,1.218280732,5.517010806,0.937952414,0.931468443,2.461903265,4.328722379,3.526887602,0.910142877,0.747449883,2.11613435,0.410041909,0.377428402,1.533067803,1.817596248,2.182287989,0.073976111,0.06555924,0.091029468,0.023536885,0.02873674,0.091747452,0.091542012,0.095647498
40,0.270248106,0.230651091,0.5194757,0.086897686,0.112381937,0.389630748,0.502283547,0.554164837,0.949824839,1.218280732,5.517010806,0.937030808,0.93056129,2.673058845,3.874575205,4.748697852,0.927760498,0.700971194,2.114294422,0.408773538,0.377079139,1.539480682,1.790932681,2.215304574,0.074690264,0.060523813,0.090449351,0.023222331,0.028360463,0.090675168,0.090881485,0.095845074
41,0.270093921,0.229930125,0.522114788,0.085791747,0.11103701,0.39240426,0.499088818,0.550252012,0.949824839,1.218280732,5.517010806,0.936575386,0.930307582,2.474915333,4.275394238,3.800943182,0.925867231,0.694788462,2.100255446,0.410816425,0.382707637,1.634236284,1.840021758,2.274083818,0.074338491,0.059774533,0.090237849,0.022928365,0.028008383,0.091831055,0.090265122,0.096093164
42,0.27246393,0.227531667,0.524030233,0.084082508,0.108930986,0.38720668,0.498030786,0.536100257,0.945731061,1.213131413,5.517010806,0.93400823,0.927715399,2.605854082,4.040380466,3.668645729,0.933983783,0.695023132,2.088294725,0.40543422,0.378127423,1.577891452,1.859597709,2.264051806,0.074505014,0.059016759,0.089961787,0.022603549,0.027631727,0.090818373,0.089661724,0.09542013
43,0.276769536,0.234764457,0.525892214,0.083443842,0.10837801,0.398750428,0.507817103,0.594722671,0.972432035,1.213131413,5.517010806,0.933721408,0.927331981,2.524879149,4.189539802,3.933013931,0.948757622,0.72840302,2.112098267,0.409565978,0.381539216,1.526353144,1.82528555,2.190573478,0.075021421,0.06048842,0.089529302,0.022333628,0.027302518,0.090921822,0.089899671,0.097109303
44,0.277364079,0.230181553,0.519338155,0.08251872,0.107049054,0.394098556,0.486646078,0.555070218,0.972432035,1.213131413,5.517010806,0.933290478,0.927001936,3.066396966,4.01473943,3.694044137,0.947266304,0.726741398,2.102099384,0.411682188,0.385481341,1.628652284,1.852805696,2.258141329,0.074725668,0.059681852,0.088814592,0.022070146,0.026985357,0.088768556,0.089493483,0.095619582
45,0.279924768,0.225214441,0.518251344,0.081607446,0.105581355,0.392891958,0.492034501,0.548492094,0.972432035,1.112254631,5.517010806,0.932570074,0.926535019,2.655993912,3.883558308,3.542889143,0.958336358,0.710048541,2.1068274,0.411480374,0.387723359,1.562208311,1.857612095,2.139281395,0.075079473,0.058217411,0.088106195,0.021809937,0.026676671,0.089727398,0.087779444,0.094436882
46,0.282430398,0.228277531,0.519671389,0.081196297,0.103682847,0.399334336,0.499250191,0.529739347,0.987025156,1.452354985,5.517010806,0.932074735,0.925959639,3.211472866,4.671301384,3.878844666,0.968758477,0.736023725,2.117677629,0.412827584,0.388993123,1.554102851,1.86039916,2.209695312,0.075278959,0.058696572,0.087536231,0.021562317,0.026376385,0.089904357,0.088864537,0.094863096
47,0.285825132,0.233743925,0.51960115,0.080535223,0.101259771,0.39179293,0.484368917,0.53295435,1.048318262,1.427469433,5.517010806,0.931470522,0.923162212,3.066396966,4.436321889,3.683720653,0.998982729,0.753620312,2.103549837,0.413285703,0.384013724,1.588524439,1.849875995,2.216656171,0.075812659,0.060025813,0.086923999,0.021320533,0.026047714,0.08923175,0.088007138,0.093236581
48,0.283647068,0.230995844,0.520034487,0.080244165,0.100895553,0.392989614,0.488188351,0.552479145,1.048318262,1.422926203,5.517010806,0.930786798,0.922585018,2.506345687,3.941115757,3.676418835,0.98607799,0.754600015,2.137075481,0.413206907,0.385238953,1.593449287,1.857341202,2.256088139,0.074682686,0.059370959,0.086303699,0.021084776,0.025766402,0.088699847,0.088038634,0.093598806
49,0.284568091,0.227847819,0.521436135,0.079602877,0.100073261,0.396414207,0.496068304,0.524799058,1.014251883,1.422926203,5.517010806,0.929275148,0.922211693,2.524879149,4.935798422,3.97245434,0.998668397,0.748378942,2.140284202,0.410178978,0.388165715,1.608525674,1.866571684,2.320593454,0.074645069,0.058435919,0.085793948,0.020841171,0.02549665,0.08908431,0.088506943,0.091814114
50,0.278093534,0.228441228,0.523558147,0.079180845,0.099243233,0.401889919,0.482962792,0.539753444,1.014251883,1.422926203,5.517010806,0.928802544,0.921592896,2.547396783,4.511386831,4.043605275,0.978154114,0.759699691,2.141380849,0.411597853,0.388989041,1.635508746,1.848167795,2.21499351,0.072672117,0.058615118,0.085921341,0.020623245,0.025231416,0.0888645,0.087137845,0.091470394

